RoadFed: A Multimodal Federated Learning System for Improving Road Safety

Internet of Things (IoTs) have been widely applied in Collaborative Intelligent Transportation Systems (C-ITS) for the prevention of road accidents. As one of the primary causes of road accidents in C-ITS, the efficient detection and early alarm of road hazards are of paramount importance. Given the importance, extensive research has explored this topic and obtained favorable results. However, most existing solutions only explore single-modality data, struggle with high computation and communication overhead, or suffer from the curse of high dimensionality in their privacy-preserving methodologies. To overcome these obstacles, in this paper, we introduce RoadFed, an innovative and private multimodal Federated learning-based system tailored for intelligent Road hazard detection and alarm. This framework encompasses an innovative Multimodal Road Hazard Detector, a communication-efficient federated learning approach, and a customized low-error-rate local differential privacy method crafted for high dimensional multimodal data. Experimental results reveal that the proposed RoadFed surpasses most existing systems in the self-gathered real-world and CrisisMMD public datasets. In particular, RoadFed achieves an accuracy of 96.42% with a mere 0.0351 seconds of latency and its communication cost is up to 1,000 times lower than existing systems in this field. It facilitates collaborative training with non-iid high dimensional multimodal real-world data across various data modalities on multiple edges while ensuring privacy preservation for road users.

==> FL_accuracy_MNIST2.txt <==
T a b c d e f g h i
0 0.1361 0.1361 0.1361 0.1361 0.1386 0.1386 0.309553575 0.9887 0.907514
1 0.9801 0.98 0.9798 0.2009 0.9823 0.9813 0.417878028 0.9927 0.982659
2 0.9838 0.986 0.9866 0.4351 0.9888 0.9867 0.667677544 0.9943 0.99422
3 0.9894 0.9899 0.9894 0.7052 0.992 0.9915 0.748527598 0.9942 0.988439
4 0.9874 0.991 0.9903 0.9202 0.9929 0.989 0.836880828 0.9945 0.99422
5 0.977 0.9753 0.9776 0.8658 0.9863 0.9857 0.852508641 0.9945 0.99422
6 0.9875 0.9874 0.9851 0.9348 0.9909 0.9881 0.869994646 0.9942 0.919075
7 0.9906 0.9899 0.9897 0.8529 0.993 0.993 0.888095504 0.9949 0.99422
8 0.9905 0.9909 0.9907 0.924 0.9928 0.9934 0.910368795 0.9955 0.99422
9 0.9796 0.9819 0.9823 0.9521 0.9923 0.9919 0.911669948 0.9946 0.99422
10 0.9894 0.9912 0.9894 0.9776 0.9938 0.9931 0.925577424 0.995 0.99422
11 0.992 0.9875 0.9927 0.9533 0.9945 0.9941 0.924462964 0.9952 0.991329
12 0.9896 0.9918 0.9916 0.97 0.9938 0.9934 0.933389477 0.9953 0.991329
13 0.9896 0.9928 0.9899 0.9838 0.9937 0.9909 0.939603424 0.9959 0.991329
14 0.9872 0.9862 0.9869 0.9853 0.9946 0.9936 0.937352223 0.9951 0.991329
15 0.9915 0.9924 0.9894 0.9806 0.9944 0.9918 0.944967987 0.9951 0.99422
16 0.9952 0.9952 0.993 0.9699 0.9942 0.994 0.943557193 0.9954 0.99422
17 0.9898 0.9918 0.9897 0.9798 0.9941 0.9936 0.948047527 0.995 0.99422
18 0.9906 0.992 0.9907 0.9884 0.9941 0.9934 0.951623491 0.9954 0.99422
19 0.9891 0.9893 0.9893 0.9876 0.9941 0.9931 0.952065048 0.9956 0.991329
20 0.9922 0.9878 0.9875 0.9855 0.9939 0.9912 0.95592775 0.9954 0.991329
21 0.9914 0.9927 0.9912 0.977 0.9939 0.9934 0.955629562 0.9951 0.991329
22 0.9929 0.9918 0.9932 0.9729 0.9939 0.9912 0.959912158 0.9954 0.991329
23 0.9929 0.9904 0.9937 0.9895 0.9939 0.9912 0.956357857 0.9951 0.991329
24 0.9931 0.9939 0.9939 0.9915 0.9939 0.9934 0.956325982 0.9953 0.991329
25 0.9903 0.9913 0.9905 0.9886 0.9939 0.9934 0.957375456 0.9948 0.991329
26 0.9887 0.989 0.9898 0.9916 0.9939 0.9934 0.95868744 0.9951 0.991329
27 0.99 0.9909 0.9899 0.9931 0.9939 0.9934 0.959404286 0.9956 0.991329
28 0.9955 0.9931 0.9931 0.9909 0.9939 0.9934 0.959383242 0.996 0.991329
29 0.9903 0.991 0.9902 0.9928 0.9939 0.9934 0.963245944 0.9958 0.991329
30 0.9905 0.9903 0.9902 0.9923 0.9939 0.9934 0.963819421 0.9955 0.991329
31 0.9903 0.9935 0.9885 0.9921 0.9939 0.9934 0.962132102 0.9956 0.991329
32 0.9954 0.9935 0.993 0.991 0.9939 0.9934 0.962572422 0.9957 0.991329
33 0.9925 0.9908 0.9908 0.9897 0.9939 0.9934 0.962163977 0.9955 0.991329
34 0.9912 0.9919 0.9909 0.9928 0.9939 0.9934 0.964482111 0.9953 0.991329
35 0.993 0.9951 0.9929 0.991 0.9939 0.9934 0.964890557 0.995 0.991329
36 0.9939 0.9905 0.9917 0.9934 0.9939 0.9934 0.966302586 0.9954 0.991329
37 0.9953 0.9929 0.9938 0.9929 0.9939 0.9934 0.966589942 0.9954 0.991329
38 0.9954 0.9954 0.9959 0.9906 0.9939 0.9934 0.966159835 0.9963 0.991329
39 0.9952 0.9927 0.9926 0.9847 0.9939 0.9934 0.968388137 0.996 0.991329
40 0.9925 0.9899 0.9931 0.9945 0.9939 0.9934 0.966887512 0.9952 0.991329
41 0.9905 0.9884 0.9909 0.9898 0.9939 0.9934 0.967969479 0.9956 0.991329
42 0.9911 0.989 0.9911 0.9916 0.9939 0.9934 0.965708065 0.996 0.991329
43 0.9954 0.9933 0.9959 0.9906 0.9939 0.9934 0.96737434 0.996 0.991329
44 0.992 0.9885 0.9908 0.9907 0.9939 0.9934 0.966281542 0.9963 0.991329
45 0.9964 0.9965 0.9963 0.9901 0.9939 0.9934 0.966700818 0.9959 0.991329
46 0.9955 0.9911 0.9937 0.9928 0.9939 0.9934 0.96782611 0.9958 0.991329
47 0.995 0.9948 0.993 0.9928 0.9939 0.9934 0.966170666 0.9955 0.991329
48 0.9926 0.9919 0.9924 0.9915 0.9939 0.9934 0.968776157 0.9953 0.991329
49 0.995 0.9956 0.9935 0.9911 0.9939 0.9934 0.968003208 0.9954 0.991329
50 0.9951 0.9951 0.9949 0.9917 0.9939 0.9934 0.969790572 0.9956 0.991329
51 0.9927 0.9901 0.9916 0.9914 0.9939 0.9934 0.972019492 0.9959 0.991329
52 0.9937 0.9891 0.9917 0.9931 0.9939 0.9934 0.970045435 0.9958 0.991329
53 0.9907 0.9912 0.9917 0.9925 0.9939 0.9934 0.970662854 0.9959 0.991329
54 0.996 0.9962 0.9965 0.9914 0.9939 0.9934 0.967573101 0.9957 0.991329
55 0.9939 0.9922 0.9909 0.9929 0.9939 0.9934 0.96965927 0.9955 0.991329
56 0.99 0.9898 0.9908 0.9914 0.9939 0.9934 0.970056266 0.9954 0.991329
57 0.9891 0.9904 0.9896 0.992 0.9939 0.9934 0.972572543 0.9958 0.991329
58 0.9935 0.9909 0.9916 0.9926 0.9939 0.9934 0.972450836 0.9957 0.991329
59 0.995 0.991 0.9914 0.9901 0.9939 0.9934 0.972318298 0.9958 0.991329
60 0.9906 0.9873 0.9906 0.9887 0.9939 0.9934 0.971324926 0.9958 0.991329
61 0.9956 0.9938 0.9913 0.9948 0.9939 0.9934 0.973013481 0.9956 0.991329
62 0.9921 0.9881 0.9911 0.9918 0.9939 0.9934 0.974712867 0.9957 0.991329
63 0.996 0.9964 0.9939 0.9932 0.9939 0.9934 0.974988775 0.9957 0.991329
64 0.9934 0.9913 0.9915 0.989 0.9939 0.9934 0.972748405 0.9955 0.991329
65 0.9906 0.9886 0.9913 0.9947 0.9939 0.9934 0.973576745 0.9959 0.991329
66 0.9933 0.9916 0.9919 0.9914 0.9939 0.9934 0.976214111 0.9959 0.991329
67 0.9936 0.9903 0.9914 0.9961 0.9939 0.9934 0.973157468 0.9953 0.991329
68 0.9881 0.9877 0.991 0.994 0.9939 0.9934 0.973179131 0.9959 0.991329
69 0.9908 0.9907 0.9911 0.9944 0.9939 0.9934 0.973157468 0.9953 0.991329
70 0.9955 0.9953 0.9956 0.9925 0.9939 0.9934 0.97398519 0.995 0.991329
71 0.9948 0.995 0.9954 0.9903 0.9939 0.9934 0.974150222 0.9953 0.991329
72 0.9932 0.9889 0.9919 0.9916 0.9939 0.9934 0.973720114 0.9957 0.991329
73 0.9941 0.9881 0.991 0.989 0.9939 0.9934 0.974702036 0.9951 0.991329
74 0.9938 0.9911 0.9914 0.9906 0.9939 0.9934 0.97412856 0.995 0.991329
75 0.9958 0.9957 0.9939 0.994 0.9939 0.9934 0.975110482 0.995 0.991329
76 0.9954 0.9955 0.9955 0.9943 0.9939 0.9934 0.97398519 0.9958 0.991329
77 0.9951 0.9947 0.9936 0.993 0.9939 0.9934 0.975110482 0.9953 0.991329
78 0.991 0.9955 0.9917 0.987 0.9939 0.9934 0.975232189 0.9955 0.991329
79 0.9914 0.9909 0.9919 0.9956 0.9939 0.9934 0.97635748 0.9953 0.991329
80 0.9905 0.9884 0.9887 0.9919 0.9939 0.9934 0.974988775 0.9949 0.991329
81 0.9909 0.9928 0.991 0.986 0.9939 0.9934 0.974537005 0.995 0.991329
82 0.9955 0.9929 0.9932 0.9899 0.9939 0.9934 0.975948417 0.9957 0.991329
83 0.9935 0.9954 0.9912 0.9927 0.9939 0.9934 0.974691205 0.9954 0.991329
84 0.991 0.9936 0.9912 0.9931 0.9939 0.9934 0.975364727 0.9955 0.991329
85 0.9937 0.991 0.9922 0.9947 0.9939 0.9934 0.974271929 0.9954 0.991329
86 0.9937 0.9906 0.9914 0.9951 0.9939 0.9934 0.975518927 0.996 0.991329
87 0.9895 0.9911 0.989 0.9947 0.9939 0.9934 0.975518927 0.9957 0.991329
88 0.9946 0.9945 0.9956 0.9933 0.9939 0.9934 0.974834574 0.9956 0.991329
89 0.9908 0.9888 0.9919 0.9962 0.9939 0.9934 0.975960484 0.9959 0.991329
90 0.9905 0.9904 0.989 0.992 0.9939 0.9934 0.975805665 0.9959 0.991329
91 0.9902 0.989 0.9884 0.9931 0.9939 0.9934 0.975375558 0.9961 0.991329
92 0.9941 0.9936 0.9919 0.9928 0.9939 0.9934 0.975540589 0.9964 0.991329
93 0.9955 0.9958 0.9933 0.9924 0.9939 0.9934 0.976633387 0.9959 0.991329
94 0.9938 0.996 0.9914 0.9923 0.9939 0.9934 0.975960484 0.996 0.991329
95 0.9902 0.9953 0.991 0.9922 0.9939 0.9934 0.975673745 0.9959 0.991329
96 0.9957 0.9957 0.9961 0.9877 0.9939 0.9934 0.975806283 0.9962 0.991329
97 0.9954 0.9947 0.9952 0.9963 0.9939 0.9934 0.976368311 0.9957 0.991329
98 0.9941 0.9926 0.9942 0.9933 0.9939 0.9934 0.976224942 0.9953 0.991329
99 0.9939 0.991 0.9917 0.9936 0.9939 0.9934 0.977747229 0.9956 0.991329
100 0.9876 0.9883 0.9888 0.9939 0.9939 0.9934 0.978178573 0.9961 0.991329
101 0.9916 0.993 0.9891 0.9954 0.9939 0.9934 0.976798418 0.9964 0.991329
102 0.9906 0.9908 0.9886 0.9935 0.9939 0.9934 0.976103853 0.9958 0.991329
103 0.9918 0.9932 0.9912 0.9962 0.9939 0.9934 0.977758678 0.9956 0.991329
104 0.9918 0.9935 0.9916 0.9938 0.9939 0.9934 0.976776756 0.9952 0.991329
105 0.9962 0.9955 0.9966 0.993 0.9939 0.9934 0.976368311 0.9954 0.991329
106 0.9935 0.9953 0.9947 0.9936 0.9939 0.9934 0.976644218 0.9951 0.991329
107 0.9961 0.9953 0.9937 0.9962 0.9939 0.9934 0.977074326 0.9954 0.991329
108 0.9963 0.9961 0.9921 0.9965 0.9939 0.9934 0.977350233 0.9958 0.991329
109 0.9912 0.9953 0.9897 0.9954 0.9939 0.9934 0.978740601 0.9957 0.991329
110 0.9912 0.9933 0.9904 0.9961 0.9939 0.9934 0.976114066 0.9957 0.991329
111 0.9937 0.9939 0.989 0.9969 0.9939 0.9934 0.976655049 0.9958 0.991329
112 0.9942 0.993 0.9915 0.9945 0.9939 0.9934 0.976798418 0.9958 0.991329
113 0.9957 0.9954 0.994 0.9961 0.9939 0.9934 0.976235773 0.9955 0.991329
114 0.9927 0.9946 0.9933 0.9964 0.9939 0.9934 0.976257435 0.9953 0.991329
115 0.9936 0.9951 0.9932 0.9928 0.9939 0.9934 0.976235773 0.9954 0.991329
116 0.9938 0.9933 0.9919 0.9961 0.9939 0.9934 0.976676711 0.9958 0.991329
117 0.9954 0.9955 0.9935 0.9961 0.9939 0.9934 0.975981528 0.9955 0.991329
118 0.9937 0.9934 0.9914 0.9958 0.9939 0.9934 0.977504433 0.9959 0.991329
119 0.9958 0.9955 0.994 0.9929 0.9939 0.9934 0.978177955 0.9959 0.991329
120 0.9961 0.9954 0.9941 0.9949 0.9939 0.9934 0.977912879 0.996 0.991329
121 0.9938 0.9933 0.991 0.9928 0.9939 0.9934 0.978188786 0.9957 0.991329
122 0.9914 0.9934 0.9892 0.9926 0.9939 0.9934 0.977085157 0.996 0.991329
123 0.9944 0.9931 0.992 0.9938 0.9939 0.9934 0.977515264 0.9957 0.991329
124 0.9938 0.9951 0.9913 0.9933 0.9939 0.9934 0.978056248 0.9955 0.991329
125 0.9934 0.9932 0.9911 0.9934 0.9939 0.9934 0.977647802 0.9956 0.991329
126 0.994 0.993 0.9915 0.9937 0.9939 0.9934 0.977482153 0.995 0.991329
127 0.9938 0.9953 0.9915 0.996 0.9939 0.9934 0.976952619 0.9953 0.991329
128 0.9911 0.993 0.9915 0.9927 0.9939 0.9934 0.977250188 0.9949 0.991329
129 0.9918 0.9925 0.991 0.993 0.9939 0.9934 0.978045417 0.9955 0.991329
130 0.9935 0.9939 0.9911 0.9964 0.9939 0.9934 0.977902048 0.9955 0.991329
131 0.9942 0.9934 0.9913 0.9961 0.9939 0.9934 0.978608062 0.9955 0.991329
132 0.9969 0.9954 0.9941 0.9927 0.9939 0.9934 0.97776951 0.9953 0.991329
133 0.9946 0.9947 0.9915 0.9917 0.9939 0.9934 0.977493602 0.9955 0.991329
134 0.9939 0.9933 0.9916 0.9885 0.9939 0.9934 0.977217695 0.9957 0.991329
135 0.9957 0.9958 0.9933 0.9942 0.9939 0.9934 0.977371277 0.9959 0.991329
136 0.9942 0.9939 0.9918 0.9953 0.9939 0.9934 0.976941788 0.9955 0.991329
137 0.9933 0.9904 0.9937 0.9944 0.9939 0.9934 0.97776951 0.9958 0.991329
138 0.996 0.9955 0.9962 0.9937 0.9939 0.9934 0.97762614 0.9956 0.991329
139 0.9939 0.9959 0.991 0.9959 0.9939 0.9934 0.978740601 0.9963 0.991329
140 0.9961 0.9954 0.9959 0.9953 0.9939 0.9934 0.976511062 0.9954 0.991329
141 0.9941 0.993 0.9896 0.9958 0.9939 0.9934 0.978188786 0.9955 0.991329
142 0.9936 0.9935 0.9891 0.9965 0.9939 0.9934 0.978067079 0.9957 0.991329
143 0.9881 0.9925 0.988 0.9959 0.9939 0.9934 0.977382726 0.9948 0.991329
144 0.9943 0.9931 0.9917 0.9954 0.9939 0.9934 0.978045417 0.9953 0.991329
145 0.9956 0.9951 0.9961 0.991 0.9939 0.9934 0.976820081 0.995 0.991329
146 0.9911 0.9927 0.9916 0.9964 0.9939 0.9934 0.978045417 0.9956 0.991329
147 0.9942 0.9931 0.9914 0.996 0.9939 0.9934 0.978056248 0.9962 0.991329
148 0.9946 0.9935 0.9921 0.9936 0.9939 0.9934 0.978034586 0.9959 0.991329
149 0.9941 0.9932 0.9898 0.996 0.9939 0.9934 0.977891217 0.9961 0.991329
150 0.9943 0.9937 0.99 0.9956 0.9939 0.9934 0.978177955 0.9962 0.991329
151 0.992 0.9948 0.9901 0.9951 0.9939 0.9934 0.978894801 0.9956 0.991329
152 0.9913 0.9953 0.989 0.9938 0.9939 0.9934 0.979579771 0.9957 0.991329
153 0.9964 0.9956 0.9965 0.9928 0.9939 0.9934 0.979293033 0.9959 0.991329
154 0.9914 0.9928 0.9908 0.9926 0.9939 0.9934 0.978034586 0.9952 0.991329
155 0.9917 0.9932 0.9916 0.9945 0.9939 0.9934 0.977493602 0.9955 0.991329
156 0.9924 0.9929 0.992 0.9921 0.9939 0.9934 0.978464075 0.9958 0.991329
157 0.9945 0.9929 0.9917 0.9922 0.9939 0.9934 0.979027339 0.9954 0.991329
158 0.9918 0.9934 0.9893 0.9926 0.9939 0.9934 0.979170708 0.9953 0.991329
159 0.9914 0.9926 0.9892 0.9947 0.9939 0.9934 0.978453862 0.9954 0.991329
160 0.991 0.9926 0.9894 0.9958 0.9939 0.9934 0.979557491 0.9958 0.991329
161 0.9937 0.9959 0.9917 0.9967 0.9939 0.9934 0.977647802 0.9956 0.991329
162 0.9947 0.996 0.995 0.9937 0.9939 0.9934 0.977392939 0.9955 0.991329
163 0.9943 0.9961 0.9913 0.9935 0.9939 0.9934 0.978895419 0.9954 0.991329
164 0.9941 0.9937 0.9917 0.9959 0.9939 0.9934 0.978894801 0.9954 0.991329
165 0.9939 0.9948 0.9918 0.9936 0.9939 0.9934 0.977779723 0.9955 0.991329
166 0.9926 0.9937 0.9907 0.9962 0.9939 0.9934 0.978597231 0.9958 0.991329
167 0.994 0.9937 0.9893 0.9961 0.9939 0.9934 0.977625522 0.9958 0.991329
168 0.9934 0.9936 0.9894 0.9965 0.9939 0.9934 0.979855061 0.9956 0.991329
169 0.9913 0.9931 0.9919 0.9959 0.9939 0.9934 0.977658634 0.9958 0.991329
170 0.9904 0.9931 0.9881 0.9959 0.9939 0.9934 0.979479109 0.9958 0.991329
171 0.9935 0.9929 0.9916 0.9958 0.9939 0.9934 0.978618893 0.9953 0.991329
172 0.9959 0.9956 0.9957 0.996 0.9939 0.9934 0.977779723 0.996 0.991329
173 0.9941 0.9933 0.9919 0.9964 0.9939 0.9934 0.979865892 0.9957 0.991329
174 0.9935 0.993 0.989 0.992 0.9939 0.9934 0.979414122 0.996 0.991329
175 0.9889 0.9924 0.9882 0.9961 0.9939 0.9934 0.980285786 0.996 0.991329
176 0.9891 0.9923 0.9893 0.9936 0.9939 0.9934 0.980219564 0.9955 0.991329
177 0.9942 0.9939 0.9912 0.9965 0.9939 0.9934 0.979833399 0.9952 0.991329
178 0.9961 0.9962 0.9964 0.9933 0.9939 0.9934 0.979159877 0.996 0.991329
179 0.9942 0.9929 0.9919 0.996 0.9939 0.9934 0.979458064 0.9956 0.991329
180 0.994 0.9963 0.9936 0.9963 0.9939 0.9934 0.978618893 0.9958 0.991329
181 0.9944 0.9937 0.9917 0.9961 0.9939 0.9934 0.979600816 0.9953 0.991329
182 0.9912 0.9937 0.9895 0.9953 0.9939 0.9934 0.979468277 0.9955 0.991329
183 0.9913 0.9932 0.9883 0.9933 0.9939 0.9934 0.979590602 0.9959 0.991329
184 0.9938 0.9937 0.994 0.9955 0.9939 0.9934 0.979335739 0.9957 0.991329
185 0.995 0.9944 0.9929 0.9929 0.9939 0.9934 0.979479727 0.9956 0.991329
186 0.9943 0.9935 0.989 0.9957 0.9939 0.9934 0.978751432 0.996 0.991329
187 0.994 0.9931 0.9885 0.9937 0.9939 0.9934 0.97970086 0.9959 0.991329
188 0.9942 0.9939 0.9891 0.9944 0.9939 0.9934 0.979877341 0.9958 0.991329
189 0.9914 0.9926 0.989 0.9951 0.9939 0.9934 0.97921465 0.996 0.991329
190 0.9922 0.9936 0.9914 0.9956 0.9939 0.9934 0.977933923 0.9958 0.991329
191 0.9918 0.9929 0.9888 0.9965 0.9939 0.9934 0.979303246 0.9953 0.991329
192 0.9937 0.9931 0.9919 0.994 0.9939 0.9934 0.978332155 0.9956 0.991329
193 0.9944 0.994 0.9917 0.9969 0.9939 0.9934 0.978596613 0.9958 0.991329
194 0.9939 0.9939 0.9914 0.9961 0.9939 0.9934 0.978331537 0.9957 0.991329
195 0.996 0.9957 0.9926 0.9935 0.9939 0.9934 0.980428537 0.9957 0.991329
196 0.9965 0.996 0.9959 0.9941 0.9939 0.9934 0.978607444 0.9955 0.991329
197 0.9917 0.993 0.989 0.9931 0.9939 0.9934 0.978618276 0.9959 0.991329
198 0.9911 0.9913 0.9923 0.9954 0.9939 0.9934 0.977902666 0.9953 0.991329
199 0.996 0.9949 0.9956 0.9927 0.9939 0.9934 0.978420751 0.9956 0.991329


==> FL_accuracy_own3.txt <==
T a b c d e g h i
0 0.6653 0.825 0.6417 0.6267 0.6167 0.666666667 0.907514 0.884393
1 0.65 0.8583 0.75 0.859 0.8083 0.806666667 0.982659 0.985549
2 0.825 0.85 0.7583 0.938 0.923 0.823333333 0.99422 0.98422
3 0.8583 0.8583 0.862 0.9458 0.9345 0.83 0.988439 0.98422
4 0.9583 0.8417 0.8833 0.95569 0.94556 0.846666667 0.99422 0.988439
5 0.8833 0.8333 0.90833 0.96689 0.956681 0.866666667 0.99422 0.99422
6 0.7667 0.8417 0.9233 0.978869 0.96788653 0.883333333 0.919075 0.988439
7 0.9033 0.8167 0.9433 0.9819 0.978 0.808333333 0.99422 0.985549
8 0.9233 0.875 0.9633 0.9833 0.9833 0.85 0.99422 0.988439
9 0.9833 0.8667 0.9833 0.985 0.9833 0.885 0.99422 0.988439
10 0.9333 0.8583 0.9733 0.986 0.9833 0.838333333 0.99422 0.988439
11 0.9533 0.825 0.9633 0.9894 0.9833 0.858333333 0.991329 0.988439
12 0.8833 0.85 0.9833 0.9886 0.9833 0.828333333 0.991329 0.988439
13 0.9033 0.8583 0.9733 0.98933 0.975 0.85 0.991329 0.991329
14 0.9917 0.9 0.9633 0.98933 0.9833 0.858333333 0.991329 0.99422
15 0.8833 0.8417 0.9833 0.98933 0.9833 0.848333333 0.99422 0.991329
16 0.89833 0.85 0.9833 0.98933 0.9833 0.858333333 0.99422 0.988439
17 0.8833 0.8333 0.9833 0.98933 0.9833 0.858333333 0.99422 0.988439
18 0.9033 0.8417 0.9833 0.98933 0.9833 0.86 0.99422 0.988439
19 0.9133 0.8417 0.9833 0.98933 0.9833 0.85 0.991329 0.991329
20 0.9833 0.8333 0.9833 0.98933 0.9833 0.858333333 0.991329 0.988439
21 0.9233 0.85 0.9833 0.98933 0.9833 0.848333333 0.991329 0.985549
22 0.9533 0.8417 0.9833 0.98933 0.9833 0.85 0.991329 0.985549
23 0.9433 0.8583 0.9833 0.98933 0.9833 0.858333333 0.991329 0.985549
24 0.9633 0.825 0.9833 0.98933 0.9833 0.868333333 0.991329 0.985549
25 0.9833 0.8333 0.9833 0.98933 0.9833 0.858333333 0.991329 0.982659
26 0.9533 0.8667 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
27 0.9633 0.85 0.9833 0.98933 0.9833 0.82 0.991329 0.988439
28 0.9433 0.8583 0.9833 0.98933 0.9833 0.866666667 0.991329 0.988439
29 0.9833 0.8583 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
30 0.9733 0.8667 0.9833 0.98933 0.9833 0.866666667 0.991329 0.988439
31 0.9633 0.8583 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
32 0.9633 0.8417 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
33 0.9833 0.875 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
34 0.9733 0.875 0.9833 0.98933 0.9833 0.858333333 0.991329 0.988439
35 0.9833 0.85 0.9833 0.98933 0.9833 0.858333333 0.991329 0.988439
36 0.9633 0.85 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
37 0.9833 0.8583 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
38 0.9733 0.825 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
39 0.9633 0.85 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
40 0.9833 0.8917 0.9833 0.98933 0.9833 0.858333333 0.991329 0.988439
41 0.9633 0.85 0.9833 0.98933 0.9833 0.858333333 0.991329 0.988439
42 0.9833 0.85 0.9833 0.98933 0.9833 0.858333333 0.991329 0.988439
43 0.9733 0.85 0.9833 0.98933 0.9833 0.85 0.991329 0.99422
44 0.9833 0.8667 0.9833 0.98933 0.9833 0.85 0.991329 0.988439
45 0.9533 0.8583 0.9833 0.98933 0.9833 0.85 0.991329 0.991329
46 0.9833 0.8667 0.9833 0.98933 0.9833 0.85 0.991329 0.991329
47 0.9733 0.875 0.9833 0.98933 0.9833 0.85 0.991329 0.991329
48 0.9833 0.85 0.9833 0.98933 0.9833 0.85 0.991329 0.991329
49 0.9633 0.875 0.9833 0.98933 0.9833 0.85 0.991329 0.991329
50 0.9833 0.8917 0.9833 0.98933 0.9833 0.858333333 0.991329 0.991329


==> distribution_own.txt <==
T a b c d
0 0.83604 0.848301 0.83815 0.887283
1 0.957428 0.966798 0.976879 0.982659
2 0.977659 0.981249 0.988439 0.988439
3 0.980549 0.987029 0.988439 0.988439
4 0.980549 0.987029 0.988439 0.991329
5 0.980549 0.987029 0.988439 0.988439
6 0.980549 0.987029 0.991329 0.991329
7 0.980549 0.987029 0.988439 0.991329
8 0.983439 0.987029 0.988439 0.991329
9 0.983439 0.987029 0.988439 0.991329
10 0.980549 0.987029 0.988439 0.991329
11 0.986329 0.987029 0.988439 0.991329
12 0.983439 0.987029 0.988439 0.991329
13 0.983439 0.987029 0.988439 0.991329
14 0.983439 0.987029 0.988439 0.991329
15 0.980549 0.987029 0.988439 0.991329
16 0.983439 0.987029 0.988439 0.991329
17 0.983439 0.987029 0.988439 0.991329
18 0.983439 0.987029 0.988439 0.991329
19 0.980549 0.987029 0.988439 0.991329
20 0.983439 0.987029 0.988439 0.991329
21 0.983439 0.987029 0.988439 0.991329
22 0.980549 0.987029 0.988439 0.991329
23 0.983439 0.987029 0.988439 0.991329
24 0.983439 0.987029 0.988439 0.991329
25 0.980549 0.987029 0.988439 0.991329
26 0.980549 0.987029 0.988439 0.991329
27 0.980549 0.987029 0.988439 0.991329
28 0.980549 0.987029 0.988439 0.991329
29 0.983439 0.987029 0.988439 0.991329
30 0.983439 0.987029 0.988439 0.991329
31 0.980549 0.987029 0.988439 0.991329
32 0.983439 0.987029 0.988439 0.991329
33 0.983439 0.987029 0.988439 0.991329
34 0.983439 0.987029 0.988439 0.991329
35 0.983439 0.987029 0.988439 0.991329
36 0.983439 0.987029 0.988439 0.991329
37 0.983439 0.987029 0.988439 0.991329
38 0.983439 0.987029 0.988439 0.991329
39 0.983439 0.987029 0.988439 0.991329
40 0.983439 0.987029 0.988439 0.991329
41 0.983439 0.987029 0.988439 0.991329
42 0.986329 0.987029 0.988439 0.991329
43 0.980549 0.987029 0.988439 0.991329
44 0.983439 0.987029 0.988439 0.991329
45 0.980549 0.987029 0.988439 0.991329
46 0.983439 0.987029 0.988439 0.991329
47 0.983439 0.987029 0.988439 0.991329
48 0.983439 0.987029 0.988439 0.991329
49 0.983439 0.987029 0.988439 0.991329


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



